Linear Additive Markov Processes

We introduce LAMP: the Linear Additive Markov Process. Transitions in LAMP may be influenced by states visited in the distant history of the process, but unlike higher-order Markov processes, LAMP retains an efficient parametrization. LAMP also allows the specific dependence on history to be learned efficiently from data. We characterize some theoretical properties of LAMP, including its steady-state and mixing time. We then give an algorithm based on alternating minimization to learn LAMP models from data. Finally, we perform a series of real-world experiments to show that LAMP is more powerful than first-order Markov processes, and even holds its own against deep sequential models (LSTMs) with a negligible increase in parameter complexity.

==> data/brightkite-performance.tsv <==
Algorithm	Order	Iter	IterType	TrainOrTest	LogLikelihood	Perplexity	NumParams	LogLikelihoodStDev	PerplexityStDev	NumParamsStDev	Weights	WeightsStDev
Initial	1	0.5	final	train	-4.8744e+06	16.4721	205538	0	0	0	[1]	[0]
Initial	1	0.5	final	test	-1.29296e+06	128.756	205538	0	0	0	[1]	[0]
Initial	2	0.5	final	train	-4.74612e+06	15.3012	205538	0	0	0	[0.555556, 0.444444]	[0, 0]
Initial	2	0.5	final	test	-1.18382e+06	85.4434	205538	0	0	0	[0.555556, 0.444444]	[0, 0]
Initial	3	0.5	final	train	-4.4071e+06	12.5922	205538	0	0	0	[0.409836, 0.327869, 0.262295]	[0, 0, 0]
Initial	3	0.5	final	test	-1.12696e+06	69.0072	205538	0	0	0	[0.409836, 0.327869, 0.262295]	[0, 0, 0]
Initial	4	0.5	final	train	-4.30558e+06	11.8784	205538	0	0	0	[0.338753, 0.271003, 0.216802, 0.173442]	[0, 0, 0, 0]
Initial	4	0.5	final	test	-1.0964e+06	61.5233	205538	0	0	0	[0.338753, 0.271003, 0.216802, 0.173442]	[0, 0, 0, 0]
Initial	5	0.5	final	train	-4.20197e+06	11.1917	205538	0	0	0	[0.297477, 0.237982, 0.190386, 0.152308, 0.121847]	[0, 0, 0, 0, 0]
Initial	5	0.5	final	test	-1.07562e+06	56.9012	205538	0	0	0	[0.297477, 0.237982, 0.190386, 0.152308, 0.121847]	[0, 0, 0, 0, 0]
Initial	6	0.5	final	train	-4.14742e+06	10.8462	205538	0	0	0	[0.271056, 0.216844, 0.173476, 0.13878, 0.111024, 0.0888195]	[0, 0, 0, 0, 0, 0]
Initial	6	0.5	final	test	-1.0616e+06	53.9817	205538	0	0	0	[0.271056, 0.216844, 0.173476, 0.13878, 0.111024, 0.0888195]	[0, 0, 0, 0, 0, 0]
Initial	7	0.5	final	train	-4.0988e+06	10.5473	205538	0	0	0	[0.253073, 0.202459, 0.161967, 0.129574, 0.103659, 0.0829271, 0.0663417]	[0, 0, 0, 0, 0, 0, 0]
Initial	7	0.5	final	test	-1.05052e+06	51.7802	205538	0	0	0	[0.253073, 0.202459, 0.161967, 0.129574, 0.103659, 0.0829271, 0.0663417]	[0, 0, 0, 0, 0, 0, 0]
KneyserNey	1	0.5	final	train	-4.89692e+06	16.6866	254377	0	0	0	[]	[]
KneyserNey	1	0.5	final	test	-1.14936e+06	75.0683	254377	0	0	0	[]	[]
KneyserNey	2	0.5	final	train	-2.83592e+06	5.10389	957486	0	0	0	[]	[]
KneyserNey	2	0.5	final	test	-1.12788e+06	69.2461	957486	0	0	0	[]	[]
KneyserNey	3	0.5	final	train	-1.88528e+06	2.95531	2.36282e+06	0	0	0	[]	[]
KneyserNey	3	0.5	final	test	-1.15301e+06	76.1036	2.36282e+06	0	0	0	[]	[]
KneyserNey	4	0.5	final	train	-1.30822e+06	2.12108	4.48747e+06	0	0	0	[]	[]
KneyserNey	4	0.5	final	test	-1.18269e+06	85.0828	4.48747e+06	0	0	0	[]	[]
KneyserNey	5	0.5	final	train	-946732	1.72315	7.21929e+06	0	0	0	[]	[]
KneyserNey	5	0.5	final	test	-1.20891e+06	93.8892	7.21929e+06	0	0	0	[]	[]
LAMP	1	0.5	first	train	-4.8744e+06	16.4721	205538	0	0	0	[1]	[0]
LAMP	1	0.5	first	test	-1.29296e+06	128.756	205538	0	0	0	[1]	[0]
LAMP	1	1	intermediate	train	-4.87322e+06	16.4608	205337	0	0	0	[1]	[0]
LAMP	1	1	intermediate	test	-1.29483e+06	129.665	205337	0	0	0	[1]	[0]
LAMP	1	1.5	intermediate	train	-4.87322e+06	16.4608	205337	0	0	0	[1]	[0]
LAMP	1	1.5	intermediate	test	-1.29483e+06	129.665	205337	0	0	0	[1]	[0]
LAMP	1	2	intermediate	train	-4.87322e+06	16.4608	205337	0	0	0	[1]	[0]
LAMP	1	2	intermediate	test	-1.29483e+06	129.665	205337	0	0	0	[1]	[0]
LAMP	1	2.5	intermediate	train	-4.87322e+06	16.4608	205337	0	0	0	[1]	[0]
LAMP	1	2.5	intermediate	test	-1.29483e+06	129.665	205337	0	0	0	[1]	[0]
LAMP	1	3	final	train	-4.87322e+06	16.4608	205337	0	0	0	[1]	[0]
LAMP	1	3	final	test	-1.29483e+06	129.665	205337	0	0	0	[1]	[0]
LAMP	2	0.5	first	train	-4.59238e+06	14.0072	205538	0	0	0	[0.891343, 0.108657]	[0, 0]
LAMP	2	0.5	first	test	-1.19338e+06	88.5694	205538	0	0	0	[0.891343, 0.108657]	[0, 0]
LAMP	2	1	intermediate	train	-4.00715e+06	10.0061	252020	0	0	0	[0.891343, 0.108657]	[0, 0]
LAMP	2	1	intermediate	test	-1.15797e+06	77.5366	252020	0	0	0	[0.891343, 0.108657]	[0, 0]
LAMP	2	1.5	intermediate	train	-3.87028e+06	9.24911	252020	0	0	0	[0.611698, 0.388302]	[0, 0]
LAMP	2	1.5	intermediate	test	-1.13427e+06	70.9296	252020	0	0	0	[0.611698, 0.388302]	[0, 0]
LAMP	2	2	intermediate	train	-3.87423e+06	9.2701	248219	0	0	0	[0.611698, 0.388302]	[0, 0]
LAMP	2	2	intermediate	test	-1.15652e+06	77.1132	248219	0	0	0	[0.611698, 0.388302]	[0, 0]
LAMP	2	2.5	intermediate	train	-3.86683e+06	9.23075	248219	0	0	0	[0.530309, 0.469691]	[0, 0]
LAMP	2	2.5	intermediate	test	-1.15446e+06	76.521	248219	0	0	0	[0.530309, 0.469691]	[0, 0]
LAMP	2	3	final	train	-3.77211e+06	8.74168	245698	0	0	0	[0.530309, 0.469691]	[0, 0]
LAMP	2	3	final	test	-1.1397e+06	72.3914	245698	0	0	0	[0.530309, 0.469691]	[0, 0]
LAMP	3	0.5	first	train	-4.2904e+06	11.7752	205538	0	0	0	[0.739443, 0.0954217, 0.165136]	[0, 0, 0]
LAMP	3	0.5	first	test	-1.13555e+06	71.2709	205538	0	0	0	[0.739443, 0.0954217, 0.165136]	[0, 0, 0]
LAMP	3	1	intermediate	train	-3.61598e+06	7.99138	268040	0	0	0	[0.739443, 0.0954217, 0.165136]	[0, 0, 0]
LAMP	3	1	intermediate	test	-1.08207e+06	58.2979	268040	0	0	0	[0.739443, 0.0954217, 0.165136]	[0, 0, 0]
LAMP	3	1.5	intermediate	train	-3.51216e+06	7.52845	268040	0	0	0	[0.447954, 0.271212, 0.280834]	[0, 0, 0]
LAMP	3	1.5	intermediate	test	-1.06064e+06	53.7868	268040	0	0	0	[0.447954, 0.271212, 0.280834]	[0, 0, 0]
LAMP	3	2	intermediate	train	-3.50385e+06	7.49255	253937	0	0	0	[0.447954, 0.271212, 0.280834]	[0, 0, 0]
LAMP	3	2	intermediate	test	-1.08924e+06	59.89	253937	0	0	0	[0.447954, 0.271212, 0.280834]	[0, 0, 0]
LAMP	3	2.5	intermediate	train	-3.49727e+06	7.46428	253937	0	0	0	[0.374899, 0.331453, 0.293648]	[0, 0, 0]
LAMP	3	2.5	intermediate	test	-1.0869e+06	59.3661	253937	0	0	0	[0.374899, 0.331453, 0.293648]	[0, 0, 0]
LAMP	3	3	final	train	-3.50829e+06	7.51172	248114	0	0	0	[0.374899, 0.331453, 0.293648]	[0, 0, 0]
LAMP	3	3	final	test	-1.09605e+06	61.4409	248114	0	0	0	[0.374899, 0.331453, 0.293648]	[0, 0, 0]
LAMP	4	0.5	first	train	-4.17045e+06	10.9908	205538	0	0	0	[0.692335, 0.0704716, 0.156926, 0.080267]	[0, 0, 0, 0]
LAMP	4	0.5	first	test	-1.10586e+06	63.7479	205538	0	0	0	[0.692335, 0.0704716, 0.156926, 0.080267]	[0, 0, 0, 0]
LAMP	4	1	intermediate	train	-3.45644e+06	7.29117	278130	0	0	0	[0.692335, 0.0704716, 0.156926, 0.080267]	[0, 0, 0, 0]
LAMP	4	1	intermediate	test	-1.04138e+06	50.033	278130	0	0	0	[0.692335, 0.0704716, 0.156926, 0.080267]	[0, 0, 0, 0]
LAMP	4	1.5	intermediate	train	-3.35285e+06	6.86969	278130	0	0	0	[0.39535, 0.201287, 0.237264, 0.166099]	[0, 0, 0, 0]
LAMP	4	1.5	intermediate	test	-1.01835e+06	45.8852	278130	0	0	0	[0.39535, 0.201287, 0.237264, 0.166099]	[0, 0, 0, 0]
LAMP	4	2	intermediate	train	-3.32186e+06	6.74841	255854	0	0	0	[0.39535, 0.201287, 0.237264, 0.166099]	[0, 0, 0, 0]
LAMP	4	2	intermediate	test	-1.04996e+06	51.6715	255854	0	0	0	[0.39535, 0.201287, 0.237264, 0.166099]	[0, 0, 0, 0]
LAMP	4	2.5	intermediate	train	-3.31344e+06	6.71585	255854	0	0	0	[0.313562, 0.253314, 0.243541, 0.189583]	[0, 0, 0, 0]
LAMP	4	2.5	intermediate	test	-1.04694e+06	51.0899	255854	0	0	0	[0.313562, 0.253314, 0.243541, 0.189583]	[0, 0, 0, 0]
LAMP	4	3	final	train	-3.30219e+06	6.67256	249491	0	0	0	[0.313562, 0.253314, 0.243541, 0.189583]	[0, 0, 0, 0]
LAMP	4	3	final	test	-1.05415e+06	52.4918	249491	0	0	0	[0.313562, 0.253314, 0.243541, 0.189583]	[0, 0, 0, 0]
LAMP	5	0.5	first	train	-4.07225e+06	10.3876	205538	0	0	0	[0.651255, 0.0575109, 0.125805, 0.0764249, 0.0890039]	[0, 0, 0, 0, 0]
LAMP	5	0.5	first	test	-1.08488e+06	58.9174	205538	0	0	0	[0.651255, 0.0575109, 0.125805, 0.0764249, 0.0890039]	[0, 0, 0, 0, 0]
LAMP	5	1	intermediate	train	-3.35604e+06	6.88231	284602	0	0	0	[0.651255, 0.0575109, 0.125805, 0.0764249, 0.0890039]	[0, 0, 0, 0, 0]
LAMP	5	1	intermediate	test	-1.01231e+06	44.8568	284602	0	0	0	[0.651255, 0.0575109, 0.125805, 0.0764249, 0.0890039]	[0, 0, 0, 0, 0]
LAMP	5	1.5	intermediate	train	-3.26158e+06	6.51861	284602	0	0	0	[0.359382, 0.166296, 0.18638, 0.140223, 0.147719]	[0, 0, 0, 0, 0]
LAMP	5	1.5	intermediate	test	-989982	41.2467	284602	0	0	0	[0.359382, 0.166296, 0.18638, 0.140223, 0.147719]	[0, 0, 0, 0, 0]
LAMP	5	2	intermediate	train	-3.21467e+06	6.34521	255722	0	0	0	[0.359382, 0.166296, 0.18638, 0.140223, 0.147719]	[0, 0, 0, 0, 0]
LAMP	5	2	intermediate	test	-1.02087e+06	46.323	255722	0	0	0	[0.359382, 0.166296, 0.18638, 0.140223, 0.147719]	[0, 0, 0, 0, 0]
LAMP	5	2.5	intermediate	train	-3.20678e+06	6.31649	255722	0	0	0	[0.281164, 0.21257, 0.191683, 0.159683, 0.154901]	[0, 0, 0, 0, 0]
LAMP	5	2.5	intermediate	test	-1.01776e+06	45.7843	255722	0	0	0	[0.281164, 0.21257, 0.191683, 0.159683, 0.154901]	[0, 0, 0, 0, 0]
LAMP	5	3	final	train	-3.208e+06	6.32091	248037	0	0	0	[0.281164, 0.21257, 0.191683, 0.159683, 0.154901]	[0, 0, 0, 0, 0]
LAMP	5	3	final	test	-1.0303e+06	47.993	248037	0	0	0	[0.281164, 0.21257, 0.191683, 0.159683, 0.154901]	[0, 0, 0, 0, 0]
LAMP	6	0.5	first	train	-4.01221e+06	10.0352	205538	0	0	0	[0.629962, 0.0483239, 0.114686, 0.0603911, 0.0867376, 0.0598993]	[0, 0, 0, 0, 0, 0]
LAMP	6	0.5	first	test	-1.07104e+06	55.9303	205538	0	0	0	[0.629962, 0.0483239, 0.114686, 0.0603911, 0.0867376, 0.0598993]	[0, 0, 0, 0, 0, 0]
LAMP	6	1	intermediate	train	-3.30284e+06	6.67507	289193	0	0	0	[0.629962, 0.0483239, 0.114686, 0.0603911, 0.0867376, 0.0598993]	[0, 0, 0, 0, 0, 0]
LAMP	6	1	intermediate	test	-993651	41.8191	289193	0	0	0	[0.629962, 0.0483239, 0.114686, 0.0603911, 0.0867376, 0.0598993]	[0, 0, 0, 0, 0, 0]
LAMP	6	1.5	intermediate	train	-3.21206e+06	6.33571	289193	0	0	0	[0.343239, 0.144686, 0.166221, 0.110213, 0.133325, 0.102316]	[0, 0, 0, 0, 0, 0]
LAMP	6	1.5	intermediate	test	-971157	38.4301	289193	0	0	0	[0.343239, 0.144686, 0.166221, 0.110213, 0.133325, 0.102316]	[0, 0, 0, 0, 0, 0]
LAMP	6	2	intermediate	train	-3.1499e+06	6.11334	255091	0	0	0	[0.343239, 0.144686, 0.166221, 0.110213, 0.133325, 0.102316]	[0, 0, 0, 0, 0, 0]
LAMP	6	2	intermediate	test	-1.0015e+06	43.0703	255091	0	0	0	[0.343239, 0.144686, 0.166221, 0.110213, 0.133325, 0.102316]	[0, 0, 0, 0, 0, 0]
LAMP	6	2.5	intermediate	train	-3.14152e+06	6.08396	255091	0	0	0	[0.263276, 0.188884, 0.169474, 0.125974, 0.138952, 0.113441]	[0, 0, 0, 0, 0, 0]
LAMP	6	2.5	intermediate	test	-998116	42.5266	255091	0	0	0	[0.263276, 0.188884, 0.169474, 0.125974, 0.138952, 0.113441]	[0, 0, 0, 0, 0, 0]
LAMP	6	3	final	train	-3.14451e+06	6.09443	245728	0	0	0	[0.263276, 0.188884, 0.169474, 0.125974, 0.138952, 0.113441]	[0, 0, 0, 0, 0, 0]
LAMP	6	3	final	test	-1.01423e+06	45.1805	245728	0	0	0	[0.263276, 0.188884, 0.169474, 0.125974, 0.138952, 0.113441]	[0, 0, 0, 0, 0, 0]
LAMP	7	0.5	first	train	-3.96409e+06	9.7615	205538	0	0	0	[0.611233, 0.0423408, 0.103016, 0.0528915, 0.0708898, 0.0584984, 0.0611308]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	0.5	first	test	-1.0598e+06	53.6174	205538	0	0	0	[0.611233, 0.0423408, 0.103016, 0.0528915, 0.0708898, 0.0584984, 0.0611308]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1	intermediate	train	-3.26583e+06	6.53457	292674	0	0	0	[0.611233, 0.0423408, 0.103016, 0.0528915, 0.0708898, 0.0584984, 0.0611308]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1	intermediate	test	-980090	39.7418	292674	0	0	0	[0.611233, 0.0423408, 0.103016, 0.0528915, 0.0708898, 0.0584984, 0.0611308]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1.5	intermediate	train	-3.17945e+06	6.21805	292674	0	0	0	[0.32951, 0.130857, 0.148934, 0.0952458, 0.107762, 0.0919682, 0.0957228]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1.5	intermediate	test	-958001	36.5767	292674	0	0	0	[0.32951, 0.130857, 0.148934, 0.0952458, 0.107762, 0.0919682, 0.0957228]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2	intermediate	train	-3.10883e+06	5.97069	254062	0	0	0	[0.32951, 0.130857, 0.148934, 0.0952458, 0.107762, 0.0919682, 0.0957228]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2	intermediate	test	-987076	40.7987	254062	0	0	0	[0.32951, 0.130857, 0.148934, 0.0952458, 0.107762, 0.0919682, 0.0957228]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2.5	intermediate	train	-3.10084e+06	5.94334	254062	0	0	0	[0.252304, 0.172429, 0.152022, 0.108994, 0.112121, 0.101679, 0.10045]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2.5	intermediate	test	-983683	40.2819	254062	0	0	0	[0.252304, 0.172429, 0.152022, 0.108994, 0.112121, 0.101679, 0.10045]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	3	final	train	-3.09234e+06	5.91439	243998	0	0	0	[0.252304, 0.172429, 0.152022, 0.108994, 0.112121, 0.101679, 0.10045]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	3	final	test	-995694	42.1414	243998	0	0	0	[0.252304, 0.172429, 0.152022, 0.108994, 0.112121, 0.101679, 0.10045]	[0, 0, 0, 0, 0, 0, 0]
NGram	1	0.5	final	train	-4.85149e+06	16.2566	229957	0	0	0	[]	[]
NGram	1	0.5	final	test	-1.21303e+06	95.3566	229957	0	0	0	[]	[]
NGram	2	0.5	final	train	-2.75741e+06	4.87871	703123	0	0	0	[]	[]
NGram	2	0.5	final	test	-1.28207e+06	123.595	703123	0	0	0	[]	[]
NGram	3	0.5	final	train	-1.80557e+06	2.82297	1.42695e+06	0	0	0	[]	[]
NGram	3	0.5	final	test	-1.37523e+06	175.394	1.42695e+06	0	0	0	[]	[]
NGram	4	0.5	final	train	-1.24109e+06	2.04081	2.35574e+06	0	0	0	[]	[]
NGram	4	0.5	final	test	-1.45325e+06	235.133	2.35574e+06	0	0	0	[]	[]
NGram	5	0.5	final	train	-896183	1.67381	3.43936e+06	0	0	0	[]	[]
NGram	5	0.5	final	test	-1.50603e+06	286.711	3.43936e+06	0	0	0	[]	[]


==> data/lastfm-performance.tsv <==
Algorithm	Order	Iter	IterType	TrainOrTest	LogLikelihood	Perplexity	NumParams	LogLikelihoodStDev	PerplexityStDev	NumParamsStDev	Weights	WeightsStDev
Initial	1	0.5	final	train	-5.25498e+07	324.622	3.26236e+06	0	0	0	[1]	[0]
Initial	1	0.5	final	test	-9.44797e+06	8469.53	3.26236e+06	0	0	0	[1]	[0]
Initial	2	0.5	final	train	-5.3427e+07	357.516	3.26236e+06	0	0	0	[0.555556, 0.444444]	[0, 0]
Initial	2	0.5	final	test	-8.43705e+06	3217.96	3.26236e+06	0	0	0	[0.555556, 0.444444]	[0, 0]
Initial	3	0.5	final	train	-5.34485e+07	358.365	3.26236e+06	0	0	0	[0.409836, 0.327869, 0.262295]	[0, 0, 0]
Initial	3	0.5	final	test	-7.99405e+06	2105.77	3.26236e+06	0	0	0	[0.409836, 0.327869, 0.262295]	[0, 0, 0]
Initial	4	0.5	final	train	-5.34956e+07	360.226	3.26236e+06	0	0	0	[0.338753, 0.271003, 0.216802, 0.173442]	[0, 0, 0, 0]
Initial	4	0.5	final	test	-7.75134e+06	1669.2	3.26236e+06	0	0	0	[0.338753, 0.271003, 0.216802, 0.173442]	[0, 0, 0, 0]
Initial	5	0.5	final	train	-5.34793e+07	359.58	3.26236e+06	0	0	0	[0.297477, 0.237982, 0.190386, 0.152308, 0.121847]	[0, 0, 0, 0, 0]
Initial	5	0.5	final	test	-7.5967e+06	1439.53	3.26236e+06	0	0	0	[0.297477, 0.237982, 0.190386, 0.152308, 0.121847]	[0, 0, 0, 0, 0]
Initial	6	0.5	final	train	-5.34771e+07	359.497	3.26236e+06	0	0	0	[0.271056, 0.216844, 0.173476, 0.13878, 0.111024, 0.0888195]	[0, 0, 0, 0, 0, 0]
Initial	6	0.5	final	test	-7.49018e+06	1299.97	3.26236e+06	0	0	0	[0.271056, 0.216844, 0.173476, 0.13878, 0.111024, 0.0888195]	[0, 0, 0, 0, 0, 0]
Initial	7	0.5	final	train	-5.34574e+07	358.715	3.26236e+06	0	0	0	[0.253073, 0.202459, 0.161967, 0.129574, 0.103659, 0.0829271, 0.0663417]	[0, 0, 0, 0, 0, 0, 0]
Initial	7	0.5	final	test	-7.41288e+06	1207.26	3.26236e+06	0	0	0	[0.253073, 0.202459, 0.161967, 0.129574, 0.103659, 0.0829271, 0.0663417]	[0, 0, 0, 0, 0, 0, 0]
KneyserNey	1	0.5	final	train	-5.32574e+07	350.908	3.29782e+06	0	0	0	[]	[]
KneyserNey	1	0.5	final	test	-8.09662e+06	2323.03	3.29782e+06	0	0	0	[]	[]
KneyserNey	2	0.5	final	train	-1.76699e+07	6.98957	1.40214e+07	0	0	0	[]	[]
KneyserNey	2	0.5	final	test	-8.62868e+06	3865.88	1.40214e+07	0	0	0	[]	[]
KneyserNey	3	0.5	final	train	-4.01786e+06	1.55602	3.2971e+07	0	0	0	[]	[]
KneyserNey	3	0.5	final	test	-8.75036e+06	4343.47	3.2971e+07	0	0	0	[]	[]
KneyserNey	4	0.5	final	train	-1.32946e+06	1.15754	5.71281e+07	0	0	0	[]	[]
KneyserNey	4	0.5	final	test	-8.78433e+06	4487.01	5.71281e+07	0	0	0	[]	[]
LAMP	1	0.5	first	train	-5.25498e+07	324.622	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	0.5	first	test	-9.44797e+06	8469.53	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	1	intermediate	train	-5.25498e+07	324.621	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	1	intermediate	test	-9.44851e+06	8473.89	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	1.5	intermediate	train	-5.25498e+07	324.621	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	1.5	intermediate	test	-9.44851e+06	8473.89	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	2	intermediate	train	-5.25498e+07	324.621	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	2	intermediate	test	-9.44851e+06	8473.89	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	2.5	intermediate	train	-5.25498e+07	324.621	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	2.5	intermediate	test	-9.44851e+06	8473.89	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	3	final	train	-5.25498e+07	324.621	3.26236e+06	0	0	0	[1]	[0]
LAMP	1	3	final	test	-9.44851e+06	8473.89	3.26236e+06	0	0	0	[1]	[0]
LAMP	2	0.5	first	train	-5.22231e+07	313.159	3.26236e+06	0	0	0	[0.908195, 0.0918055]	[0, 0]
LAMP	2	0.5	first	test	-8.65729e+06	3973.22	3.26236e+06	0	0	0	[0.908195, 0.0918055]	[0, 0]
LAMP	2	1	intermediate	train	-5.1536e+07	290.353	3.53984e+06	0	0	0	[0.908195, 0.0918055]	[0, 0]
LAMP	2	1	intermediate	test	-8.5583e+06	3614.03	3.53984e+06	0	0	0	[0.908195, 0.0918055]	[0, 0]
LAMP	2	1.5	intermediate	train	-5.11344e+07	277.802	3.53984e+06	0	0	0	[0.746095, 0.253905]	[0, 0]
LAMP	2	1.5	intermediate	test	-8.35366e+06	2971.07	3.53984e+06	0	0	0	[0.746095, 0.253905]	[0, 0]
LAMP	2	2	intermediate	train	-5.07319e+07	265.766	3.57164e+06	0	0	0	[0.746095, 0.253905]	[0, 0]
LAMP	2	2	intermediate	test	-8.48342e+06	3364.03	3.57164e+06	0	0	0	[0.746095, 0.253905]	[0, 0]
LAMP	2	2.5	intermediate	train	-5.06215e+07	262.555	3.57164e+06	0	0	0	[0.647165, 0.352835]	[0, 0]
LAMP	2	2.5	intermediate	test	-8.42865e+06	3192.2	3.57164e+06	0	0	0	[0.647165, 0.352835]	[0, 0]
LAMP	2	3	final	train	-5.03442e+07	254.666	3.52427e+06	0	0	0	[0.647165, 0.352835]	[0, 0]
LAMP	2	3	final	test	-8.50241e+06	3425.75	3.52427e+06	0	0	0	[0.647165, 0.352835]	[0, 0]
LAMP	3	0.5	first	train	-5.20065e+07	305.781	3.26236e+06	0	0	0	[0.84807, 0.0740058, 0.0779245]	[0, 0, 0]
LAMP	3	0.5	first	test	-8.26454e+06	2728.12	3.26236e+06	0	0	0	[0.84807, 0.0740058, 0.0779245]	[0, 0, 0]
LAMP	3	1	intermediate	train	-5.10276e+07	274.556	3.64788e+06	0	0	0	[0.84807, 0.0740058, 0.0779245]	[0, 0, 0]
LAMP	3	1	intermediate	test	-8.12913e+06	2396.46	3.64788e+06	0	0	0	[0.84807, 0.0740058, 0.0779245]	[0, 0, 0]
LAMP	3	1.5	intermediate	train	-5.05167e+07	259.545	3.64788e+06	0	0	0	[0.63268, 0.197165, 0.170154]	[0, 0, 0]
LAMP	3	1.5	intermediate	test	-7.87656e+06	1881.76	3.64788e+06	0	0	0	[0.63268, 0.197165, 0.170154]	[0, 0, 0]
LAMP	3	2	intermediate	train	-4.99845e+07	244.782	3.57749e+06	0	0	0	[0.63268, 0.197165, 0.170154]	[0, 0, 0]
LAMP	3	2	intermediate	test	-8.09231e+06	2313.47	3.57749e+06	0	0	0	[0.63268, 0.197165, 0.170154]	[0, 0, 0]
LAMP	3	2.5	intermediate	train	-4.98602e+07	241.457	3.57749e+06	0	0	0	[0.518408, 0.265865, 0.215727]	[0, 0, 0]
LAMP	3	2.5	intermediate	test	-8.02673e+06	2172.68	3.57749e+06	0	0	0	[0.518408, 0.265865, 0.215727]	[0, 0, 0]
LAMP	3	3	final	train	-4.96388e+07	235.646	3.45481e+06	0	0	0	[0.518408, 0.265865, 0.215727]	[0, 0, 0]
LAMP	3	3	final	test	-8.13661e+06	2413.68	3.45481e+06	0	0	0	[0.518408, 0.265865, 0.215727]	[0, 0, 0]
LAMP	4	0.5	first	train	-5.1894e+07	302.019	3.26236e+06	0	0	0	[0.817295, 0.0611962, 0.0675593, 0.0539499]	[0, 0, 0, 0]
LAMP	4	0.5	first	test	-8.04622e+06	2213.62	3.26236e+06	0	0	0	[0.817295, 0.0611962, 0.0675593, 0.0539499]	[0, 0, 0, 0]
LAMP	4	1	intermediate	train	-5.07561e+07	266.475	3.67634e+06	0	0	0	[0.817295, 0.0611962, 0.0675593, 0.0539499]	[0, 0, 0, 0]
LAMP	4	1	intermediate	test	-7.88028e+06	1888.49	3.67634e+06	0	0	0	[0.817295, 0.0611962, 0.0675593, 0.0539499]	[0, 0, 0, 0]
LAMP	4	1.5	intermediate	train	-5.01707e+07	249.849	3.67634e+06	0	0	0	[0.574044, 0.162083, 0.140246, 0.123626]	[0, 0, 0, 0]
LAMP	4	1.5	intermediate	test	-7.59723e+06	1440.26	3.67634e+06	0	0	0	[0.574044, 0.162083, 0.140246, 0.123626]	[0, 0, 0, 0]
LAMP	4	2	intermediate	train	-4.93501e+07	228.276	3.57051e+06	0	0	0	[0.574044, 0.162083, 0.140246, 0.123626]	[0, 0, 0, 0]
LAMP	4	2	intermediate	test	-8.00072e+06	2119.27	3.57051e+06	0	0	0	[0.574044, 0.162083, 0.140246, 0.123626]	[0, 0, 0, 0]
LAMP	4	2.5	intermediate	train	-4.91858e+07	224.188	3.57051e+06	0	0	0	[0.443583, 0.216661, 0.17718, 0.162576]	[0, 0, 0, 0]
LAMP	4	2.5	intermediate	test	-7.92226e+06	1965.92	3.57051e+06	0	0	0	[0.443583, 0.216661, 0.17718, 0.162576]	[0, 0, 0, 0]
LAMP	4	3	final	train	-4.89168e+07	217.648	3.38771e+06	0	0	0	[0.443583, 0.216661, 0.17718, 0.162576]	[0, 0, 0, 0]
LAMP	4	3	final	test	-8.05431e+06	2230.81	3.38771e+06	0	0	0	[0.443583, 0.216661, 0.17718, 0.162576]	[0, 0, 0, 0]
LAMP	5	0.5	first	train	-5.18106e+07	299.259	3.26236e+06	0	0	0	[0.794339, 0.053429, 0.0578759, 0.0473833, 0.0469731]	[0, 0, 0, 0, 0]
LAMP	5	0.5	first	test	-7.90017e+06	1924.78	3.26236e+06	0	0	0	[0.794339, 0.053429, 0.0578759, 0.0473833, 0.0469731]	[0, 0, 0, 0, 0]
LAMP	5	1	intermediate	train	-5.05765e+07	261.26	3.67921e+06	0	0	0	[0.794339, 0.053429, 0.0578759, 0.0473833, 0.0469731]	[0, 0, 0, 0, 0]
LAMP	5	1	intermediate	test	-7.71669e+06	1614.74	3.67921e+06	0	0	0	[0.794339, 0.053429, 0.0578759, 0.0473833, 0.0469731]	[0, 0, 0, 0, 0]
LAMP	5	1.5	intermediate	train	-4.99539e+07	243.959	3.67921e+06	0	0	0	[0.536726, 0.143212, 0.117685, 0.106464, 0.0959127]	[0, 0, 0, 0, 0]
LAMP	5	1.5	intermediate	test	-7.41967e+06	1215.13	3.67921e+06	0	0	0	[0.536726, 0.143212, 0.117685, 0.106464, 0.0959127]	[0, 0, 0, 0, 0]
LAMP	5	2	intermediate	train	-4.90098e+07	219.887	3.51832e+06	0	0	0	[0.536726, 0.143212, 0.117685, 0.106464, 0.0959127]	[0, 0, 0, 0, 0]
LAMP	5	2	intermediate	test	-7.81871e+06	1780.39	3.51832e+06	0	0	0	[0.536726, 0.143212, 0.117685, 0.106464, 0.0959127]	[0, 0, 0, 0, 0]
LAMP	5	2.5	intermediate	train	-4.88377e+07	215.761	3.51832e+06	0	0	0	[0.403223, 0.190131, 0.146754, 0.138508, 0.121383]	[0, 0, 0, 0, 0]
LAMP	5	2.5	intermediate	test	-7.73519e+06	1643.59	3.51832e+06	0	0	0	[0.403223, 0.190131, 0.146754, 0.138508, 0.121383]	[0, 0, 0, 0, 0]
LAMP	5	3	final	train	-4.85708e+07	209.516	3.29706e+06	0	0	0	[0.403223, 0.190131, 0.146754, 0.138508, 0.121383]	[0, 0, 0, 0, 0]
LAMP	5	3	final	test	-7.90095e+06	1926.22	3.29706e+06	0	0	0	[0.403223, 0.190131, 0.146754, 0.138508, 0.121383]	[0, 0, 0, 0, 0]
LAMP	6	0.5	first	train	-5.17567e+07	297.492	3.26236e+06	0	0	0	[0.77955, 0.048113, 0.0523217, 0.0412587, 0.0425588, 0.0361976]	[0, 0, 0, 0, 0, 0]
LAMP	6	0.5	first	test	-7.79871e+06	1746.63	3.26236e+06	0	0	0	[0.77955, 0.048113, 0.0523217, 0.0412587, 0.0425588, 0.0361976]	[0, 0, 0, 0, 0, 0]
LAMP	6	1	intermediate	train	-5.03224e+07	254.055	3.70588e+06	0	0	0	[0.77955, 0.048113, 0.0523217, 0.0412587, 0.0425588, 0.0361976]	[0, 0, 0, 0, 0, 0]
LAMP	6	1	intermediate	test	-7.59614e+06	1438.75	3.70588e+06	0	0	0	[0.77955, 0.048113, 0.0523217, 0.0412587, 0.0425588, 0.0361976]	[0, 0, 0, 0, 0, 0]
LAMP	6	1.5	intermediate	train	-4.9596e+07	234.539	3.70588e+06	0	0	0	[0.500567, 0.132315, 0.106428, 0.0939289, 0.0868725, 0.0798882]	[0, 0, 0, 0, 0, 0]
LAMP	6	1.5	intermediate	test	-7.27166e+06	1054.6	3.70588e+06	0	0	0	[0.500567, 0.132315, 0.106428, 0.0939289, 0.0868725, 0.0798882]	[0, 0, 0, 0, 0, 0]
LAMP	6	2	intermediate	train	-4.8714e+07	212.845	3.46274e+06	0	0	0	[0.500567, 0.132315, 0.106428, 0.0939289, 0.0868725, 0.0798882]	[0, 0, 0, 0, 0, 0]
LAMP	6	2	intermediate	test	-7.64548e+06	1508.33	3.46274e+06	0	0	0	[0.500567, 0.132315, 0.106428, 0.0939289, 0.0868725, 0.0798882]	[0, 0, 0, 0, 0, 0]
LAMP	6	2.5	intermediate	train	-4.85508e+07	209.056	3.46274e+06	0	0	0	[0.371411, 0.172335, 0.129347, 0.118968, 0.106922, 0.101017]	[0, 0, 0, 0, 0, 0]
LAMP	6	2.5	intermediate	test	-7.56336e+06	1394.3	3.46274e+06	0	0	0	[0.371411, 0.172335, 0.129347, 0.118968, 0.106922, 0.101017]	[0, 0, 0, 0, 0, 0]
LAMP	6	3	final	train	-4.82823e+07	202.97	3.20467e+06	0	0	0	[0.371411, 0.172335, 0.129347, 0.118968, 0.106922, 0.101017]	[0, 0, 0, 0, 0, 0]
LAMP	6	3	final	test	-7.73579e+06	1644.53	3.20467e+06	0	0	0	[0.371411, 0.172335, 0.129347, 0.118968, 0.106922, 0.101017]	[0, 0, 0, 0, 0, 0]
LAMP	7	0.5	first	train	-5.17119e+07	296.029	3.26236e+06	0	0	0	[0.767247, 0.0440976, 0.0477867, 0.0371221, 0.0375098, 0.0329271, 0.0333093]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	0.5	first	test	-7.72151e+06	1622.21	3.26236e+06	0	0	0	[0.767247, 0.0440976, 0.0477867, 0.0371221, 0.0375098, 0.0329271, 0.0333093]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1	intermediate	train	-5.02103e+07	250.94	3.69364e+06	0	0	0	[0.767247, 0.0440976, 0.0477867, 0.0371221, 0.0375098, 0.0329271, 0.0333093]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1	intermediate	test	-7.50499e+06	1318.53	3.69364e+06	0	0	0	[0.767247, 0.0440976, 0.0477867, 0.0371221, 0.0375098, 0.0329271, 0.0333093]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1.5	intermediate	train	-4.94534e+07	230.886	3.69364e+06	0	0	0	[0.480103, 0.123498, 0.0966907, 0.0846987, 0.0760085, 0.0720064, 0.0669948]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1.5	intermediate	test	-7.17169e+06	958.354	3.69364e+06	0	0	0	[0.480103, 0.123498, 0.0966907, 0.0846987, 0.0760085, 0.0720064, 0.0669948]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2	intermediate	train	-4.85332e+07	208.65	3.40814e+06	0	0	0	[0.480103, 0.123498, 0.0966907, 0.0846987, 0.0760085, 0.0720064, 0.0669948]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2	intermediate	test	-7.54289e+06	1367.25	3.40814e+06	0	0	0	[0.480103, 0.123498, 0.0966907, 0.0846987, 0.0760085, 0.0720064, 0.0669948]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2.5	intermediate	train	-4.83677e+07	204.886	3.40814e+06	0	0	0	[0.350918, 0.160505, 0.116715, 0.106781, 0.0927483, 0.0905626, 0.0817701]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2.5	intermediate	test	-7.4591e+06	1261.87	3.40814e+06	0	0	0	[0.350918, 0.160505, 0.116715, 0.106781, 0.0927483, 0.0905626, 0.0817701]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	3	final	train	-4.80977e+07	198.889	3.1298e+06	0	0	0	[0.350918, 0.160505, 0.116715, 0.106781, 0.0927483, 0.0905626, 0.0817701]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	3	final	test	-7.62511e+06	1479.2	3.1298e+06	0	0	0	[0.350918, 0.160505, 0.116715, 0.106781, 0.0927483, 0.0905626, 0.0817701]	[0, 0, 0, 0, 0, 0, 0]
NGram	1	0.5	final	train	-5.25189e+07	323.518	3.28009e+06	0	0	0	[]	[]
NGram	1	0.5	final	test	-9.90197e+06	13079.8	3.28009e+06	0	0	0	[]	[]
NGram	2	0.5	final	train	-1.56778e+07	5.61368	1.07236e+07	0	0	0	[]	[]
NGram	2	0.5	final	test	-1.31804e+07	301699	1.07236e+07	0	0	0	[]	[]
NGram	3	0.5	final	train	-2.51132e+06	1.31831	1.8967e+07	0	0	0	[]	[]
NGram	3	0.5	final	test	-1.35174e+07	416562	1.8967e+07	0	0	0	[]	[]
NGram	4	0.5	final	train	-804340	1.09255	2.74373e+07	0	0	0	[]	[]
NGram	4	0.5	final	test	-1.35918e+07	447293	2.74373e+07	0	0	0	[]	[]


==> data/reuters-performance.tsv <==
Algorithm	Order	Iter	IterType	TrainOrTest	LogLikelihood	Perplexity	NumParams	LogLikelihoodStDev	PerplexityStDev	NumParamsStDev	Weights	WeightsStDev
Initial	1	0.5	final	train	-3.81436e+06	60.239	224411	0	0	0	[1]	[0]
Initial	1	0.5	final	test	-1.9105e+06	302.784	224411	0	0	0	[1]	[0]
Initial	2	0.5	final	train	-4.17723e+06	88.9612	224411	0	0	0	[0.555556, 0.444444]	[0, 0]
Initial	2	0.5	final	test	-1.90096e+06	294.264	224411	0	0	0	[0.555556, 0.444444]	[0, 0]
Initial	3	0.5	final	train	-4.33914e+06	105.866	224411	0	0	0	[0.409836, 0.327869, 0.262295]	[0, 0, 0]
Initial	3	0.5	final	test	-1.89726e+06	291.029	224411	0	0	0	[0.409836, 0.327869, 0.262295]	[0, 0, 0]
Initial	4	0.5	final	train	-4.43303e+06	117.102	224411	0	0	0	[0.338753, 0.271003, 0.216802, 0.173442]	[0, 0, 0, 0]
Initial	4	0.5	final	test	-1.89644e+06	290.315	224411	0	0	0	[0.338753, 0.271003, 0.216802, 0.173442]	[0, 0, 0, 0]
Initial	5	0.5	final	train	-4.49426e+06	125.065	224411	0	0	0	[0.297477, 0.237982, 0.190386, 0.152308, 0.121847]	[0, 0, 0, 0, 0]
Initial	5	0.5	final	test	-1.89651e+06	290.38	224411	0	0	0	[0.297477, 0.237982, 0.190386, 0.152308, 0.121847]	[0, 0, 0, 0, 0]
Initial	6	0.5	final	train	-4.53638e+06	130.856	224411	0	0	0	[0.271056, 0.216844, 0.173476, 0.13878, 0.111024, 0.0888195]	[0, 0, 0, 0, 0, 0]
Initial	6	0.5	final	test	-1.89639e+06	290.276	224411	0	0	0	[0.271056, 0.216844, 0.173476, 0.13878, 0.111024, 0.0888195]	[0, 0, 0, 0, 0, 0]
Initial	7	0.5	final	train	-4.56567e+06	135.039	224411	0	0	0	[0.253073, 0.202459, 0.161967, 0.129574, 0.103659, 0.0829271, 0.0663417]	[0, 0, 0, 0, 0, 0, 0]
Initial	7	0.5	final	test	-1.89629e+06	290.188	224411	0	0	0	[0.253073, 0.202459, 0.161967, 0.129574, 0.103659, 0.0829271, 0.0663417]	[0, 0, 0, 0, 0, 0, 0]
KneyserNey	1	0.5	final	train	-3.85249e+06	62.758	238044	0	0	0	[]	[]
KneyserNey	1	0.5	final	test	-1.74899e+06	186.803	238044	0	0	0	[]	[]
KneyserNey	2	0.5	final	train	-1.86241e+06	7.39688	1.00552e+06	0	0	0	[]	[]
KneyserNey	2	0.5	final	test	-1.7592e+06	192.593	1.00552e+06	0	0	0	[]	[]
KneyserNey	3	0.5	final	train	-724361	2.17774	2.47478e+06	0	0	0	[]	[]
KneyserNey	3	0.5	final	test	-1.82411e+06	233.851	2.47478e+06	0	0	0	[]	[]
KneyserNey	4	0.5	final	train	-289598	1.365	4.49828e+06	0	0	0	[]	[]
KneyserNey	4	0.5	final	test	-1.85973e+06	260.135	4.49828e+06	0	0	0	[]	[]
KneyserNey	5	0.5	final	train	-137663	1.15941	6.79629e+06	0	0	0	[]	[]
KneyserNey	5	0.5	final	test	-1.87827e+06	274.963	6.79629e+06	0	0	0	[]	[]
LAMP	1	0.5	first	train	-3.81436e+06	60.239	224411	0	0	0	[1]	[0]
LAMP	1	0.5	first	test	-1.9105e+06	302.784	224411	0	0	0	[1]	[0]
LAMP	1	1	intermediate	train	-3.81434e+06	60.2378	224411	0	0	0	[1]	[0]
LAMP	1	1	intermediate	test	-1.91064e+06	302.912	224411	0	0	0	[1]	[0]
LAMP	1	1.5	intermediate	train	-3.81434e+06	60.2378	224411	0	0	0	[1]	[0]
LAMP	1	1.5	intermediate	test	-1.91064e+06	302.912	224411	0	0	0	[1]	[0]
LAMP	1	2	intermediate	train	-3.81434e+06	60.2378	224411	0	0	0	[1]	[0]
LAMP	1	2	intermediate	test	-1.91064e+06	302.912	224411	0	0	0	[1]	[0]
LAMP	1	2.5	intermediate	train	-3.81434e+06	60.2378	224411	0	0	0	[1]	[0]
LAMP	1	2.5	intermediate	test	-1.91064e+06	302.912	224411	0	0	0	[1]	[0]
LAMP	1	3	final	train	-3.81434e+06	60.2378	224411	0	0	0	[1]	[0]
LAMP	1	3	final	test	-1.91064e+06	302.912	224411	0	0	0	[1]	[0]
LAMP	2	0.5	first	train	-3.81435e+06	60.2383	224411	0	0	0	[0.999863, 0.000137326]	[0, 0]
LAMP	2	0.5	first	test	-1.90622e+06	298.932	224411	0	0	0	[0.999863, 0.000137326]	[0, 0]
LAMP	2	1	intermediate	train	-3.81433e+06	60.2368	224407	0	0	0	[0.999863, 0.000137326]	[0, 0]
LAMP	2	1	intermediate	test	-1.90637e+06	299.064	224407	0	0	0	[0.999863, 0.000137326]	[0, 0]
LAMP	2	1.5	intermediate	train	-3.81431e+06	60.236	224407	0	0	0	[0.999677, 0.000322891]	[0, 0]
LAMP	2	1.5	intermediate	test	-1.90384e+06	296.814	224407	0	0	0	[0.999677, 0.000322891]	[0, 0]
LAMP	2	2	intermediate	train	-3.8143e+06	60.2354	224464	0	0	0	[0.999677, 0.000322891]	[0, 0]
LAMP	2	2	intermediate	test	-1.90388e+06	296.847	224464	0	0	0	[0.999677, 0.000322891]	[0, 0]
LAMP	2	2.5	intermediate	train	-3.81428e+06	60.2337	224464	0	0	0	[0.999367, 0.000633166]	[0, 0]
LAMP	2	2.5	intermediate	test	-1.90104e+06	294.337	224464	0	0	0	[0.999367, 0.000633166]	[0, 0]
LAMP	2	3	final	train	-3.81422e+06	60.2299	224792	0	0	0	[0.999367, 0.000633166]	[0, 0]
LAMP	2	3	final	test	-1.90109e+06	294.378	224792	0	0	0	[0.999367, 0.000633166]	[0, 0]
LAMP	3	0.5	first	train	-3.81435e+06	60.2383	224411	0	0	0	[0.999863, 0.000137326, 0]	[0, 0, 0]
LAMP	3	0.5	first	test	-1.90622e+06	298.932	224411	0	0	0	[0.999863, 0.000137326, 0]	[0, 0, 0]
LAMP	3	1	intermediate	train	-3.81433e+06	60.2368	224407	0	0	0	[0.999863, 0.000137326, 0]	[0, 0, 0]
LAMP	3	1	intermediate	test	-1.90637e+06	299.064	224407	0	0	0	[0.999863, 0.000137326, 0]	[0, 0, 0]
LAMP	3	1.5	intermediate	train	-3.81431e+06	60.236	224407	0	0	0	[0.999677, 0.000322891, 0]	[0, 0, 0]
LAMP	3	1.5	intermediate	test	-1.90384e+06	296.814	224407	0	0	0	[0.999677, 0.000322891, 0]	[0, 0, 0]
LAMP	3	2	intermediate	train	-3.8143e+06	60.2354	224464	0	0	0	[0.999677, 0.000322891, 0]	[0, 0, 0]
LAMP	3	2	intermediate	test	-1.90388e+06	296.847	224464	0	0	0	[0.999677, 0.000322891, 0]	[0, 0, 0]
LAMP	3	2.5	intermediate	train	-3.81428e+06	60.2337	224464	0	0	0	[0.999367, 0.000633166, 0]	[0, 0, 0]
LAMP	3	2.5	intermediate	test	-1.90104e+06	294.337	224464	0	0	0	[0.999367, 0.000633166, 0]	[0, 0, 0]
LAMP	3	3	final	train	-3.81422e+06	60.2299	224792	0	0	0	[0.999367, 0.000633166, 0]	[0, 0, 0]
LAMP	3	3	final	test	-1.90109e+06	294.378	224792	0	0	0	[0.999367, 0.000633166, 0]	[0, 0, 0]
LAMP	4	0.5	first	train	-3.81435e+06	60.2383	224411	0	0	0	[0.999863, 0.000137326, 0, 0]	[0, 0, 0, 0]
LAMP	4	0.5	first	test	-1.90622e+06	298.932	224411	0	0	0	[0.999863, 0.000137326, 0, 0]	[0, 0, 0, 0]
LAMP	4	1	intermediate	train	-3.81433e+06	60.2368	224407	0	0	0	[0.999863, 0.000137326, 0, 0]	[0, 0, 0, 0]
LAMP	4	1	intermediate	test	-1.90637e+06	299.064	224407	0	0	0	[0.999863, 0.000137326, 0, 0]	[0, 0, 0, 0]
LAMP	4	1.5	intermediate	train	-3.81431e+06	60.236	224407	0	0	0	[0.999677, 0.000322891, 0, 0]	[0, 0, 0, 0]
LAMP	4	1.5	intermediate	test	-1.90384e+06	296.814	224407	0	0	0	[0.999677, 0.000322891, 0, 0]	[0, 0, 0, 0]
LAMP	4	2	intermediate	train	-3.8143e+06	60.2354	224464	0	0	0	[0.999677, 0.000322891, 0, 0]	[0, 0, 0, 0]
LAMP	4	2	intermediate	test	-1.90388e+06	296.847	224464	0	0	0	[0.999677, 0.000322891, 0, 0]	[0, 0, 0, 0]
LAMP	4	2.5	intermediate	train	-3.81428e+06	60.2337	224464	0	0	0	[0.999367, 0.000633166, 0, 0]	[0, 0, 0, 0]
LAMP	4	2.5	intermediate	test	-1.90104e+06	294.337	224464	0	0	0	[0.999367, 0.000633166, 0, 0]	[0, 0, 0, 0]
LAMP	4	3	final	train	-3.81422e+06	60.2299	224792	0	0	0	[0.999367, 0.000633166, 0, 0]	[0, 0, 0, 0]
LAMP	4	3	final	test	-1.90109e+06	294.378	224792	0	0	0	[0.999367, 0.000633166, 0, 0]	[0, 0, 0, 0]
LAMP	5	0.5	first	train	-3.81435e+06	60.2383	224411	0	0	0	[0.999863, 0.000137326, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	0.5	first	test	-1.90622e+06	298.932	224411	0	0	0	[0.999863, 0.000137326, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	1	intermediate	train	-3.81433e+06	60.2368	224407	0	0	0	[0.999863, 0.000137326, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	1	intermediate	test	-1.90637e+06	299.064	224407	0	0	0	[0.999863, 0.000137326, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	1.5	intermediate	train	-3.81431e+06	60.236	224407	0	0	0	[0.999677, 0.000322891, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	1.5	intermediate	test	-1.90384e+06	296.814	224407	0	0	0	[0.999677, 0.000322891, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	2	intermediate	train	-3.8143e+06	60.2354	224464	0	0	0	[0.999677, 0.000322891, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	2	intermediate	test	-1.90388e+06	296.847	224464	0	0	0	[0.999677, 0.000322891, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	2.5	intermediate	train	-3.81428e+06	60.2337	224464	0	0	0	[0.999367, 0.000633166, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	2.5	intermediate	test	-1.90104e+06	294.337	224464	0	0	0	[0.999367, 0.000633166, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	3	final	train	-3.81422e+06	60.2299	224792	0	0	0	[0.999367, 0.000633166, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	3	final	test	-1.90109e+06	294.378	224792	0	0	0	[0.999367, 0.000633166, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	6	0.5	first	train	-3.81435e+06	60.2383	224411	0	0	0	[0.999863, 0.000137326, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	0.5	first	test	-1.90622e+06	298.932	224411	0	0	0	[0.999863, 0.000137326, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	1	intermediate	train	-3.81433e+06	60.2368	224407	0	0	0	[0.999863, 0.000137326, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	1	intermediate	test	-1.90637e+06	299.064	224407	0	0	0	[0.999863, 0.000137326, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	1.5	intermediate	train	-3.81431e+06	60.236	224407	0	0	0	[0.999677, 0.000322891, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	1.5	intermediate	test	-1.90384e+06	296.814	224407	0	0	0	[0.999677, 0.000322891, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	2	intermediate	train	-3.8143e+06	60.2354	224464	0	0	0	[0.999677, 0.000322891, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	2	intermediate	test	-1.90388e+06	296.847	224464	0	0	0	[0.999677, 0.000322891, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	2.5	intermediate	train	-3.81428e+06	60.2337	224464	0	0	0	[0.999367, 0.000633166, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	2.5	intermediate	test	-1.90104e+06	294.337	224464	0	0	0	[0.999367, 0.000633166, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	3	final	train	-3.81422e+06	60.2299	224792	0	0	0	[0.999367, 0.000633166, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	3	final	test	-1.90109e+06	294.378	224792	0	0	0	[0.999367, 0.000633166, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	7	0.5	first	train	-3.81435e+06	60.2383	224411	0	0	0	[0.999863, 0.000137326, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	0.5	first	test	-1.90622e+06	298.932	224411	0	0	0	[0.999863, 0.000137326, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1	intermediate	train	-3.81433e+06	60.2368	224407	0	0	0	[0.999863, 0.000137326, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1	intermediate	test	-1.90637e+06	299.064	224407	0	0	0	[0.999863, 0.000137326, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1.5	intermediate	train	-3.81431e+06	60.236	224407	0	0	0	[0.999677, 0.000322891, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1.5	intermediate	test	-1.90384e+06	296.814	224407	0	0	0	[0.999677, 0.000322891, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2	intermediate	train	-3.8143e+06	60.2354	224464	0	0	0	[0.999677, 0.000322891, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2	intermediate	test	-1.90388e+06	296.847	224464	0	0	0	[0.999677, 0.000322891, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2.5	intermediate	train	-3.81428e+06	60.2337	224464	0	0	0	[0.999367, 0.000633166, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2.5	intermediate	test	-1.90104e+06	294.337	224464	0	0	0	[0.999367, 0.000633166, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	3	final	train	-3.81422e+06	60.2299	224792	0	0	0	[0.999367, 0.000633166, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	3	final	test	-1.90109e+06	294.378	224792	0	0	0	[0.999367, 0.000633166, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
NGram	1	0.5	final	train	-3.80302e+06	59.5096	231227	0	0	0	[]	[]
NGram	1	0.5	final	test	-2.0732e+06	492.521	231227	0	0	0	[]	[]
NGram	2	0.5	final	train	-1.74088e+06	6.49142	767467	0	0	0	[]	[]
NGram	2	0.5	final	test	-2.66607e+06	2899.88	767467	0	0	0	[]	[]
NGram	3	0.5	final	train	-608035	1.92187	1.4755e+06	0	0	0	[]	[]
NGram	3	0.5	final	test	-2.93299e+06	6441.97	1.4755e+06	0	0	0	[]	[]
NGram	4	0.5	final	train	-223589	1.27155	2.25571e+06	0	0	0	[]	[]
NGram	4	0.5	final	test	-3.01181e+06	8154.08	2.25571e+06	0	0	0	[]	[]
NGram	5	0.5	final	train	-108070	1.12313	3.06789e+06	0	0	0	[]	[]
NGram	5	0.5	final	test	-3.03825e+06	8824.94	3.06789e+06	0	0	0	[]	[]


==> data/wiki-performance.tsv <==
Algorithm	Order	Iter	IterType	TrainOrTest	LogLikelihood	Perplexity	NumParams	LogLikelihoodStDev	PerplexityStDev	NumParamsStDev	Weights	WeightsStDev
Initial	1	0.5	final	train	-816039	21.5162	58772.4	1111.74	0.024678	124.165	[1]	[0]
Initial	1	0.5	final	test	-116240	51.1379	58772.4	1878.35	1.69668	124.165	[1]	[0]
Initial	2	0.5	final	train	-916957	31.4476	58772.4	1203.71	0.0354611	124.165	[0.555556, 0.444444]	[1.21667e-08, 0]
Initial	2	0.5	final	test	-125072	68.9534	58772.4	1894.61	2.21231	124.165	[0.555556, 0.444444]	[1.21667e-08, 0]
Initial	3	0.5	final	train	-967599	38.0449	58772.4	1257.99	0.0455843	124.165	[0.409836, 0.327869, 0.262295]	[7.02447e-09, 4.96705e-09, 3.51224e-09]
Initial	3	0.5	final	test	-126481	72.3193	58772.4	1852.27	2.21466	124.165	[0.409836, 0.327869, 0.262295]	[7.02447e-09, 4.96705e-09, 3.51224e-09]
Initial	4	0.5	final	train	-1.00293e+06	43.4516	58772.4	1292.92	0.0535435	124.165	[0.338753, 0.271003, 0.216802, 0.173442]	[0, 0, 0, 0]
Initial	4	0.5	final	test	-129843	81.0351	58772.4	1847.8	2.42817	124.165	[0.338753, 0.271003, 0.216802, 0.173442]	[0, 0, 0, 0]
Initial	5	0.5	final	train	-1.02645e+06	47.4689	58772.4	1313.53	0.0602117	124.165	[0.297477, 0.237982, 0.190386, 0.152308, 0.121847]	[6.08337e-09, 0, 0, 0, 0]
Initial	5	0.5	final	test	-131509	85.7331	58772.4	1810.76	2.46744	124.165	[0.297477, 0.237982, 0.190386, 0.152308, 0.121847]	[6.08337e-09, 0, 0, 0, 0]
Initial	6	0.5	final	train	-1.04413e+06	50.7323	58772.4	1326.76	0.0645938	124.165	[0.271056, 0.216844, 0.173476, 0.13878, 0.111024, 0.0888195]	[0, 0, 3.51224e-09, 0, 0, 0]
Initial	6	0.5	final	test	-133232	90.8816	58772.4	1805.52	2.57826	124.165	[0.271056, 0.216844, 0.173476, 0.13878, 0.111024, 0.0888195]	[0, 0, 3.51224e-09, 0, 0, 0]
Initial	7	0.5	final	train	-1.05694e+06	53.2373	58772.4	1328.55	0.0666227	124.165	[0.253073, 0.202459, 0.161967, 0.129574, 0.103659, 0.0829271, 0.0663417]	[3.51224e-09, 2.48353e-09, 3.51224e-09, 0, 0, 0, 0]
Initial	7	0.5	final	test	-134287	94.1835	58772.4	1771.51	2.53756	124.165	[0.253073, 0.202459, 0.161967, 0.129574, 0.103659, 0.0829271, 0.0663417]	[3.51224e-09, 2.48353e-09, 3.51224e-09, 0, 0, 0, 0]
KneyserNey	1	0.5	final	train	-826106	22.3464	65595.2	1135.84	0.0271926	124.02	[]	[]
KneyserNey	1	0.5	final	test	-113022	45.8556	65595.2	1730.57	1.29979	124.02	[]	[]
KneyserNey	2	0.5	final	train	-487251	6.24862	295158	692.906	0.00650824	473.716	[]	[]
KneyserNey	2	0.5	final	test	-121731	61.5792	295158	1944.98	1.96764	473.716	[]	[]
KneyserNey	3	0.5	final	train	-242325	2.48753	732777	310.681	0.00169598	1147.98	[]	[]
KneyserNey	3	0.5	final	test	-131306	85.1515	732777	2068.8	2.84363	1147.98	[]	[]
KneyserNey	4	0.5	final	train	-168444	1.8841	1.3188e+06	154.707	0.00124168	2058.39	[]	[]
KneyserNey	4	0.5	final	test	-138426	108.355	1.3188e+06	2119.01	3.61018	2058.39	[]	[]
KneyserNey	5	0.5	final	train	-149773	1.75635	1.95032e+06	110.64	0.00116643	3078.05	[]	[]
KneyserNey	5	0.5	final	test	-144901	134.906	1.95032e+06	2148.47	4.44614	3078.05	[]	[]
LAMP	1	0.5	first	train	-816039	21.5162	58772.4	1111.74	0.024678	124.165	[1]	[0]
LAMP	1	0.5	first	test	-116240	51.1379	58772.4	1878.35	1.69668	124.165	[1]	[0]
LAMP	1	1	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1]	[0]
LAMP	1	1	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1]	[0]
LAMP	1	1.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1]	[0]
LAMP	1	1.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1]	[0]
LAMP	1	2	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1]	[0]
LAMP	1	2	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1]	[0]
LAMP	1	2.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1]	[0]
LAMP	1	2.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1]	[0]
LAMP	1	3	final	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1]	[0]
LAMP	1	3	final	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1]	[0]
LAMP	2	0.5	first	train	-816039	21.5162	58772.4	1111.74	0.024678	124.165	[1, 0]	[0, 0]
LAMP	2	0.5	first	test	-116240	51.1379	58772.4	1878.35	1.69668	124.165	[1, 0]	[0, 0]
LAMP	2	1	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0]	[0, 0]
LAMP	2	1	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0]	[0, 0]
LAMP	2	1.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0]	[0, 0]
LAMP	2	1.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0]	[0, 0]
LAMP	2	2	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0]	[0, 0]
LAMP	2	2	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0]	[0, 0]
LAMP	2	2.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0]	[0, 0]
LAMP	2	2.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0]	[0, 0]
LAMP	2	3	final	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0]	[0, 0]
LAMP	2	3	final	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0]	[0, 0]
LAMP	3	0.5	first	train	-816039	21.5162	58772.4	1111.74	0.024678	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	0.5	first	test	-116240	51.1379	58772.4	1878.35	1.69668	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	1	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	1	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	1.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	1.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	2	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	2	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	2.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	2.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	3	final	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	3	3	final	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0]	[0, 0, 0]
LAMP	4	0.5	first	train	-816039	21.5162	58772.4	1111.74	0.024678	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	0.5	first	test	-116240	51.1379	58772.4	1878.35	1.69668	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	1	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	1	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	1.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	1.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	2	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	2	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	2.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	2.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	3	final	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	4	3	final	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0]	[0, 0, 0, 0]
LAMP	5	0.5	first	train	-816039	21.5162	58772.4	1111.74	0.024678	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	0.5	first	test	-116240	51.1379	58772.4	1878.35	1.69668	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	1	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	1	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	1.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	1.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	2	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	2	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	2.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	2.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	3	final	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	5	3	final	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0]	[0, 0, 0, 0, 0]
LAMP	6	0.5	first	train	-816039	21.5162	58772.4	1111.74	0.024678	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	0.5	first	test	-116240	51.1379	58772.4	1878.35	1.69668	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	1	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	1	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	1.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	1.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	2	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	2	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	2.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	2.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	3	final	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	6	3	final	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0]
LAMP	7	0.5	first	train	-816039	21.5162	58772.4	1111.74	0.024678	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	0.5	first	test	-116240	51.1379	58772.4	1878.35	1.69668	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	1.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2.5	intermediate	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	2.5	intermediate	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	3	final	train	-816038	21.5161	58772.4	1111.74	0.0246781	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
LAMP	7	3	final	test	-116242	51.1416	58772.4	1878.34	1.69657	124.165	[1, 0, 0, 0, 0, 0, 0]	[0, 0, 0, 0, 0, 0, 0]
NGram	1	0.5	final	train	-811128	21.1225	62183.3	1110.45	0.0244447	124.078	[]	[]
NGram	1	0.5	final	test	-127596	75.1367	62183.3	2349.01	3.5687	124.078	[]	[]
NGram	2	0.5	final	train	-455034	5.53564	229470	659.266	0.00608991	357.417	[]	[]
NGram	2	0.5	final	test	-219102	1662.95	229470	3112.81	76.3269	357.417	[]	[]
NGram	3	0.5	final	train	-209254	2.19663	443590	268.391	0.00151646	678.979	[]	[]
NGram	3	0.5	final	test	-247568	4358.83	443590	3455.51	220.207	678.979	[]	[]
NGram	4	0.5	final	train	-153470	1.78094	668242	144.741	0.00124597	1028.36	[]	[]
NGram	4	0.5	final	test	-250957	4888.71	668242	3575.57	252.698	1028.36	[]	[]
NGram	5	0.5	final	train	-144915	1.72456	894964	107.107	0.0011757	1386.26	[]	[]
NGram	5	0.5	final	test	-251280	4942.69	894964	3599.99	259.129	1386.26	[]	[]


==> src/commands.txt <==
time ./lamp --max_outer_iter=3 --grad_max_weight_iter=30 --grad_max_transitions_iter=30 --max_train_time=2010 --dataset=brightkite --plot_file ../data/brightkite-performance.tsv --min_location_count 10 --max_lamp_order 7 2>&1 | tee brightkite.log

# initial last.fm
nohup time ./lamp --max_outer_iter=3 --grad_max_weight_iter=10 --grad_max_transitions_iter=10 --max_train_time=2009-02 --dataset=lastfm --plot_file ../data/lastfm-performance.tsv --min_location_count 50 --lastfm_max_users 1000 --max_lamp_order 6 --max_ngram_order 3 &

# rerun lastf
nohup time ./lamp --max_outer_iter=3 --grad_max_weight_iter=10
--grad_max_transitions_iter=10 --max_train_time=2009-02 --dataset=lastfm
--plot_file ../data/lastfm-performance.tsv-rerun --min_location_count 50
--lastfm_max_users 1000 --max_lamp_order 7 --max_ngram_order 4

nohup time ./lamp --max_outer_iter=3 --grad_max_weight_iter=30 --grad_max_transitions_iter=30 --dataset=reuters --plot_file ../data/reuters-performance.tsv --min_location_count 10 --max_lamp_order 7 &

time ./lamp --max_outer_iter=3 --grad_max_weight_iter=30 --grad_max_transitions_iter=30 --num_folds 10 --dataset=wiki --plot_file ../data/wiki-performance.tsv --min_location_count 10 --max_lamp_order 7 2>&1 | tee wiki.log

./plotall.sh ../data/brightkite-performance.tsv brightkite
./plotall.sh ../data/lastfm-performance.tsv lastfm 10000
./plotall.sh ../data/reuters-performance.tsv reuters 500
./plotall.sh ../data/wiki-performance.tsv wiki


